GASP XVIII: Star formation quenching due to AGN feedback in the central region of a jellyfish galaxy

We report evidence for star formation quenching in the central 8.6 kpc region of the jellyfish galaxy JO201 which hosts an active galactic nucleus, while undergoing strong ram pressure stripping. The ultraviolet imaging data of the galaxy disk reveal a region with reduced flux around the center of the galaxy and a horse shoe shaped region with enhanced flux in the outer disk. The characterization of the ionization regions based on emission line diagnostic diagrams shows that the region of reduced flux seen in the ultraviolet is within the AGN-dominated area. The CO J$_{2-1}$ map of the galaxy disk reveals a cavity in the central region. The image of the galaxy disk at redder wavelengths (9050-9250 $\overset{\lower.5em\circ}{\mathrm{A}}$) reveals the presence of a stellar bar. The star formation rate map of the galaxy disk shows that the star formation suppression in the cavity occurred in the last few 10$^8$ yr. We present several lines of evidence supporting the scenario that suppression of star formation in the central region of the disk is most likely due to the feedback from the AGN. The observations reported here make JO201 a unique case of AGN feedback and environmental effects suppressing star formation in a spiral galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
